Multiscale modelling couples patches of two-layer thin fluid flow

The multiscale gap-tooth scheme uses a given microscale simulator of complicated physical processes to enable macroscale simulations by computing only only small sparse patches. This article develops the gap-tooth scheme to the case of nonlinear microscale simulations of thin fluid flow. The microscale simulator is derived by artificially assuming the fluid film flow having two artificial layers but no distinguishing physical feature. Centre manifold theory assures that there exists a slow manifold in the two-layer fluid film flow. Eigenvalue analysis confirms the stability of the microscale simulator. This article uses the gap-tooth scheme to simulate the two-layer fluid film flow. Coupling conditions are developed by approximating the values at the edges of patches by neighbouring macroscale values. Numerical eigenvalue analysis suggests that the gap-tooth scheme with the developed two-layer microscale simulator empowers feasible computation of large scale simulations of fluid film flows. We also implement numerical simulations of the fluid film flow by the gap-tooth scheme. Comparison between a gap-tooth simulation and a microscale simulation over the whole domain demonstrates that the gap-tooth scheme feasibly computes fluid film flow dynamics with computational savings.

==> CATwoLayer.txt <==
% Computer algebra derives two layer model of thin fluid film.
% MC and AJR, 5 May 2014
on div; off allfac; on revpri; linelength 70$
factor gam,d,small,re,nu,gx,gy;
operator h; operator uu1; operator uu2;
hx:=h(1)*d; 
depend h,xx,tt; 
depend uu1,xx,tt; 
depend uu2,xx,tt; 
let { df(h,xx)=>h(1), df(h(~m),xx)=>h(m+1)
    , df(h,tt)=>gh  , df(h(~m),tt)=>df(gh,xx,m)
    , df(uu1,xx)=>uu1(1), df(uu1(~m),xx)=>uu1(m+1)
    , df(uu1,tt)=>gu1   , df(uu1(~m),tt)=>df(gu1,xx,m) 
    , df(uu2,xx)=>uu2(1), df(uu2(~m),xx)=>uu2(m+1)
    , df(uu2,tt)=>gu2   , df(uu2(~m),tt)=>df(gu2,xx,m)
    };
% coordinate transfer;
depend xx,x,z,t;
depend zz,x,z,t;
depend tt,x,z,t;
let { df(~a,x)=>df(a,xx)*d-zz*hx/h*df(a,zz)
    , df(~a,t)=>df(a,tt)-zz*gh/h*df(a,zz)
    , df(~a,z)=>df(a,zz)/h 
    };
% operators for updating;
operator uinv; linear uinv;
let { uinv(1,zz,1)=>-zz^2/2+zz/6
    , uinv(1,zz,2)=>-zz^2/2+1/8+2/3*(zz-1/2)
    , uinv(zz^~~p,zz,1)=>(-zz^(p+2)+zz/(p+3)/2^p)/(p+1)/(p+2)
    , uinv(zz^~~p,zz,2)=>(-zz^(p+2)+1/2^(p+2)
        +(zz-1/2)*(8-(p+4)/2^p)/(p+3) )/(p+1)/(p+2)
    };
operator mean; linear mean;
let { mean(1,zz,~a)=>1
    , mean(zz^~~p,zz,1)=>1/(p+1)/2^p
    , mean(zz^~~p,zz,2)=>(2-1/2^p)/(p+1)
    };
operator wsolv; linear wsolv;
let { wsolv(zz^~~n,zz,1)=>zz^(n+1)/(n+1)
    , wsolv(1,zz,1)=>zz 
    , wsolv(zz^~~n,zz,2)=>(zz^(n+1)-1/2^(n+1))/(n+1)
    , wsolv(1,zz,2)=>zz-1/2
    };
operator psolv; linear psolv;
let { psolv(zz^~~n,zz,2)=>(1-zz^(n+1))/(n+1)
    , psolv(1,zz,2)=>(1-zz) 
    , psolv(zz^~~n,zz,1)=>(1/2^(n+1)-zz^(n+1))/(n+1)
    , psolv(1,zz,1)=>(1/2-zz) 
    };
% linear initial approximation;
% use small to count the number of U_j factors;    
u1:=small*uu1*zz*4; 
u2:=small*(uu1*(6-8*zz)+uu2*(4*zz-2)); 
p1:=small*h*(1-zz);
p2:=small*h*(1-zz);
w1:=w2:=gh:=gu1:=gu2:=0; 
% truncate the asymptotic expansion;
d:=small;
grz:=1;
grx:=d*gx;
let {small^3=>0, gam^7=>0};
for it:=1:99 do begin
ok:=1;
% update w with continuity and no flow through bed;
resc1:=df(u1,x)+df(w1,z);
w1:=w1+(w1d:=-h*wsolv(resc1,zz,1));
resc2:=df(u2,x)+df(w2,z);
w2:=w2-h*wsolv(resc2,zz,2)+sub(zz=1/2,w1d);
bcw1:=sub(zz=0,w1);
bcw2:=sub(zz=1/2,w2-w1);
write clengths:={length(resc1),length(resc1)
                ,length(bcw1),length(bcw2)};
ok:=if {resc1,resc2,bcw1,bcw2}={0,0,0,0} then ok else 0;
% update p from vertical momentum and surface normal stress;
resw2:=re*( df(w2,t)+u2*df(w2,x)+w2*df(w2,z) )
    +df(p2,z) +grz -nu*(df(w2,x,2)+df(w2,z,2));
resw1:=re*( df(w1,t)+u1*df(w1,x)+w1*df(w1,z) )
    +df(p1,z) +grz -nu*(df(w1,x,2)+df(w1,z,2));
restn2:= sub(zz=1,-p2*(1+hx^2) +2*nu*(df(w2,z)
    +hx^2*df(u2,x)-hx*(df(u2,z)+df(w2,x))) );
p2:=p2+(p2d:=h*psolv(resw2,zz,2)+restn2);
p1:=p1+h*psolv(resw1,zz,1)+sub(zz=1/2,p2d);
bcp1:=sub(zz=1/2,p1-p2);
write wlengths:={length(resw2),length(resw1)
                ,length(restn2),length(bcp1)};
ok:=if {resw1,resw2,restn2,bcp1}={0,0,0,0} then ok else 0;
% update u from horizontal momentum, 
% bed and surface tangential stress
resu1:=-re*( df(u1,t)+u1*df(u1,x)+w1*df(u1,z) )
    -df(p1,x) +grx +nu*(df(u1,x,2)+df(u1,z,2));
resu2:=-re*( df(u2,t)+u2*df(u2,x)+w2*df(u2,z) )
    -df(p2,x) +grx +nu*(df(u2,x,2)+df(u2,z,2));
bctt:=-sub(zz=1, (1-hx^2)*(df(u2,z)+df(w2,x)) 
    +2*hx*(df(w2,z)-df(u2,x)) )
    +(1-gam)*(sub(zz=1,u2)-sub(zz=1/2,u2))*2/h;  
bcbed:=sub(zz=0,u1);
ccc:=-sub(zz=1/2,u1)+sub(zz=1/2,u2);
cc1:=-(1-gam/2)*sub(zz=1/2,df(u1,z))
       +(gam/2)*sub(zz=1/2,df(u2,z))
       +(1-gam)*sub(zz=1/2,u1)*2/h;
write ulengths:={length(resu1),length(resu2),length(bctt)
                ,length(bcbed),length(cc1),length(ccc)};
ok:=if {resu1,resu2,bctt,bcbed,cc1,ccc}={0,0,0,0,0,0} 
    then ok else 0;
% update the evolution and the lateral velocity;
gu1:=gu1+(gd1:=3*nu*cc1/h
               +mean(3*zz*resu1,zz,1))/re/small;
gu2:=gu2+(gd2:=3/2*nu*cc1/h+3*nu*bctt/h
               +mean(3*zz/2*resu1,zz,1)
               +mean(3*(zz-1/2)*resu2,zz,2))/re/small;
u1:=u1+(u1d:=uinv(resu1-gd1*zz*4,zz,1)*h^2/nu);
u2:=u2+uinv(resu2-gd1*(6-8*zz)-gd2*(4*zz-2),zz,2)*h^2/nu
    +sub(zz=1/2,u1d)*(3-4*zz);
% update the free surface evolution;
gh:=sub(zz=1,w2-u2*hx);
showtime;
if ok then write it:=it+100000;
end;
% check correct amplitudes for the lateral shear momentum
amp1:=-uu1*small+mean(u1,zz,1);
amp2:=-uu2*small+mean(u2,zz,2);
% Now stabilise high wavenumber modes
lgu1:=gu1-a*df(h^2*df(gu1*small,x),x)/small;
lgu2:=gu2-a*df(h^2*df(gu2*small,x),x)/small$
% write out the leading equation;
dhdt:=gh;
on rounded; print_precision 4;
lredu1dt:=re*lgu1;
lredu2dt:=re*lgu2;
end;
% derive the slow manifold of the two-layer model
 operator uu;
 depend uu,xx,tt; 
 let { df(uu,xx)=>uu(1), df(uu(~m),xx)=>uu(m+1)
	, df(uu,tt)=>gu   , df(uu(~m),tt)=>df(gu,xx,m) 
	};
 let { uu1(~p)=>df(uu1,xx,p)
	, uu2(~p)=>df(uu2,xx,p)
	};
% initial approximation of the two layer velocities
 uu1:=uu*2/3;
 uu2:=uu*4/3; 
 gu:=0; 
let gamd^7=>0;
 fac:=9/2;
 for it:=1:19 do begin
	res1:=-df(uu1,t)+gu1+(1-gamd)*fac*nu/re/h^2*(-4*uu1+2*uu2);
	res2:=-df(uu2,t)+gu2+(1-gamd)*fac*nu/re/h^2*(+2*uu1-1*uu2);
	write ulengths:=map(length(~a),{res1,res2});
 gu:=gu+(gud:=(res1+2*res2)*3/10);
 uu1:=uu1+h^2*re/nu/6/fac*(res1-gud*2/3);
 uu2:=uu2+h^2*re/nu/3/fac*(res2-gud*4/3);
 if {res1,res2}={0,0} then write it:=it+10000;
 end;
% check  the average
 resamp:=(uu1+uu2)/2-uu;
% write out results
fullprob:={gamd=>1,small=>1};
on rounded; print_precision 4$
dhdt:=sub(fullprob,gh);
redudt:=sub(fullprob,re*gu);
off rounded;
end;

==> untitled folder/CATwoLayer.txt <==
% Computer algebra derives two layer model of thin fluid film.
% MC and AJR, 5 May 2014
on div; off allfac; on revpri; linelength 70$
factor gam,d,small,re,nu,gx,gy;
operator h; operator uu1; operator uu2;
hx:=h(1)*d; 
depend h,xx,tt; 
depend uu1,xx,tt; 
depend uu2,xx,tt; 
let { df(h,xx)=>h(1), df(h(~m),xx)=>h(m+1)
    , df(h,tt)=>gh  , df(h(~m),tt)=>df(gh,xx,m)
    , df(uu1,xx)=>uu1(1), df(uu1(~m),xx)=>uu1(m+1)
    , df(uu1,tt)=>gu1   , df(uu1(~m),tt)=>df(gu1,xx,m) 
    , df(uu2,xx)=>uu2(1), df(uu2(~m),xx)=>uu2(m+1)
    , df(uu2,tt)=>gu2   , df(uu2(~m),tt)=>df(gu2,xx,m)
    };
% coordinate transfer;
depend xx,x,z,t;
depend zz,x,z,t;
depend tt,x,z,t;
let { df(~a,x)=>df(a,xx)*d-zz*hx/h*df(a,zz)
    , df(~a,t)=>df(a,tt)-zz*gh/h*df(a,zz)
    , df(~a,z)=>df(a,zz)/h 
    };
% operators for updating;
operator uinv; linear uinv;
let { uinv(1,zz,1)=>-zz^2/2+zz/6
    , uinv(1,zz,2)=>-zz^2/2+1/8+2/3*(zz-1/2)
    , uinv(zz^~~p,zz,1)=>(-zz^(p+2)+zz/(p+3)/2^p)/(p+1)/(p+2)
    , uinv(zz^~~p,zz,2)=>(-zz^(p+2)+1/2^(p+2)
        +(zz-1/2)*(8-(p+4)/2^p)/(p+3) )/(p+1)/(p+2)
    };
operator mean; linear mean;
let { mean(1,zz,~a)=>1
    , mean(zz^~~p,zz,1)=>1/(p+1)/2^p
    , mean(zz^~~p,zz,2)=>(2-1/2^p)/(p+1)
    };
operator wsolv; linear wsolv;
let { wsolv(zz^~~n,zz,1)=>zz^(n+1)/(n+1)
    , wsolv(1,zz,1)=>zz 
    , wsolv(zz^~~n,zz,2)=>(zz^(n+1)-1/2^(n+1))/(n+1)
    , wsolv(1,zz,2)=>zz-1/2
    };
operator psolv; linear psolv;
let { psolv(zz^~~n,zz,2)=>(1-zz^(n+1))/(n+1)
    , psolv(1,zz,2)=>(1-zz) 
    , psolv(zz^~~n,zz,1)=>(1/2^(n+1)-zz^(n+1))/(n+1)
    , psolv(1,zz,1)=>(1/2-zz) 
    };
% linear initial approximation;
% use small to count the number of U_j factors;    
u1:=small*uu1*zz*4; 
u2:=small*(uu1*(6-8*zz)+uu2*(4*zz-2)); 
p1:=small*h*(1-zz);
p2:=small*h*(1-zz);
w1:=w2:=gh:=gu1:=gu2:=0; 
% truncate the asymptotic expansion;
d:=small;
grz:=1;
grx:=d*gx;
let {small^3=>0, gam^7=>0};
for it:=1:99 do begin
ok:=1;
% update w with continuity and no flow through bed;
resc1:=df(u1,x)+df(w1,z);
w1:=w1+(w1d:=-h*wsolv(resc1,zz,1));
resc2:=df(u2,x)+df(w2,z);
w2:=w2-h*wsolv(resc2,zz,2)+sub(zz=1/2,w1d);
bcw1:=sub(zz=0,w1);
bcw2:=sub(zz=1/2,w2-w1);
write clengths:={length(resc1),length(resc1)
                ,length(bcw1),length(bcw2)};
ok:=if {resc1,resc2,bcw1,bcw2}={0,0,0,0} then ok else 0;
% update p from vertical momentum and surface normal stress;
resw2:=re*( df(w2,t)+u2*df(w2,x)+w2*df(w2,z) )
    +df(p2,z) +grz -nu*(df(w2,x,2)+df(w2,z,2));
resw1:=re*( df(w1,t)+u1*df(w1,x)+w1*df(w1,z) )
    +df(p1,z) +grz -nu*(df(w1,x,2)+df(w1,z,2));
restn2:= sub(zz=1,-p2*(1+hx^2) +2*nu*(df(w2,z)
    +hx^2*df(u2,x)-hx*(df(u2,z)+df(w2,x))) );
p2:=p2+(p2d:=h*psolv(resw2,zz,2)+restn2);
p1:=p1+h*psolv(resw1,zz,1)+sub(zz=1/2,p2d);
bcp1:=sub(zz=1/2,p1-p2);
write wlengths:={length(resw2),length(resw1)
                ,length(restn2),length(bcp1)};
ok:=if {resw1,resw2,restn2,bcp1}={0,0,0,0} then ok else 0;
% update u from horizontal momentum, 
% bed and surface tangential stress
resu1:=-re*( df(u1,t)+u1*df(u1,x)+w1*df(u1,z) )
    -df(p1,x) +grx +nu*(df(u1,x,2)+df(u1,z,2));
resu2:=-re*( df(u2,t)+u2*df(u2,x)+w2*df(u2,z) )
    -df(p2,x) +grx +nu*(df(u2,x,2)+df(u2,z,2));
bctt:=-sub(zz=1, (1-hx^2)*(df(u2,z)+df(w2,x)) 
    +2*hx*(df(w2,z)-df(u2,x)) )
    +(1-gam)*(sub(zz=1,u2)-sub(zz=1/2,u2))*2/h;  
bcbed:=sub(zz=0,u1);
ccc:=-sub(zz=1/2,u1)+sub(zz=1/2,u2);
cc1:=-(1-gam/2)*sub(zz=1/2,df(u1,z))
       +(gam/2)*sub(zz=1/2,df(u2,z))
       +(1-gam)*sub(zz=1/2,u1)*2/h;
write ulengths:={length(resu1),length(resu2),length(bctt)
                ,length(bcbed),length(cc1),length(ccc)};
ok:=if {resu1,resu2,bctt,bcbed,cc1,ccc}={0,0,0,0,0,0} 
    then ok else 0;
% update the evolution and the lateral velocity;
gu1:=gu1+(gd1:=3*nu*cc1/h
               +mean(3*zz*resu1,zz,1))/re/small;
gu2:=gu2+(gd2:=3/2*nu*cc1/h+3*nu*bctt/h
               +mean(3*zz/2*resu1,zz,1)
               +mean(3*(zz-1/2)*resu2,zz,2))/re/small;
u1:=u1+(u1d:=uinv(resu1-gd1*zz*4,zz,1)*h^2/nu);
u2:=u2+uinv(resu2-gd1*(6-8*zz)-gd2*(4*zz-2),zz,2)*h^2/nu
    +sub(zz=1/2,u1d)*(3-4*zz);
% update the free surface evolution;
gh:=sub(zz=1,w2-u2*hx);
showtime;
if ok then write it:=it+100000;
end;
% check correct amplitudes for the lateral shear momentum
amp1:=-uu1*small+mean(u1,zz,1);
amp2:=-uu2*small+mean(u2,zz,2);
% Now stabilise high wavenumber modes
lgu1:=gu1-a*df(h^2*df(gu1*small,x),x)/small;
lgu2:=gu2-a*df(h^2*df(gu2*small,x),x)/small$
% write out the leading equation;
dhdt:=gh;
on rounded; print_precision 4;
lredu1dt:=re*lgu1;
lredu2dt:=re*lgu2;
end;
% derive the slow manifold of the two-layer model
 operator uu;
 depend uu,xx,tt; 
 let { df(uu,xx)=>uu(1), df(uu(~m),xx)=>uu(m+1)
	, df(uu,tt)=>gu   , df(uu(~m),tt)=>df(gu,xx,m) 
	};
 let { uu1(~p)=>df(uu1,xx,p)
	, uu2(~p)=>df(uu2,xx,p)
	};
% initial approximation of the two layer velocities
 uu1:=uu*2/3;
 uu2:=uu*4/3; 
 gu:=0; 
let gamd^7=>0;
 fac:=9/2;
 for it:=1:19 do begin
	res1:=-df(uu1,t)+gu1+(1-gamd)*fac*nu/re/h^2*(-4*uu1+2*uu2);
	res2:=-df(uu2,t)+gu2+(1-gamd)*fac*nu/re/h^2*(+2*uu1-1*uu2);
	write ulengths:=map(length(~a),{res1,res2});
 gu:=gu+(gud:=(res1+2*res2)*3/10);
 uu1:=uu1+h^2*re/nu/6/fac*(res1-gud*2/3);
 uu2:=uu2+h^2*re/nu/3/fac*(res2-gud*4/3);
 if {res1,res2}={0,0} then write it:=it+10000;
 end;
% check  the average
 resamp:=(uu1+uu2)/2-uu;
% write out results
fullprob:={gamd=>1,small=>1};
on rounded; print_precision 4$
dhdt:=sub(fullprob,gh);
redudt:=sub(fullprob,re*gu);
off rounded;
end;
